An Efficient Large-scale Semi-supervised Multi-label Classifier Capable of Handling Missing labels

Multi-label classification has received considerable interest in recent years. Multi-label classifiers have to address many problems including: handling large-scale datasets with many instances and a large set of labels, compensating missing label assignments in the training set, considering correlations between labels, as well as exploiting unlabeled data to improve prediction performance. To tackle datasets with a large set of labels, embedding-based methods have been proposed which seek to represent the label assignments in a low-dimensional space. Many state-of-the-art embedding-based methods use a linear dimensionality reduction to represent the label assignments in a low-dimensional space. However, by doing so, these methods actually neglect the tail labels - labels that are infrequently assigned to instances. We propose an embedding-based method that non-linearly embeds the label vectors using an stochastic approach, thereby predicting the tail labels more accurately. Moreover, the proposed method have excellent mechanisms for handling missing labels, dealing with large-scale datasets, as well as exploiting unlabeled data. With the best of our knowledge, our proposed method is the first multi-label classifier that simultaneously addresses all of the mentioned challenges. Experiments on real-world datasets show that our method outperforms stateof-the-art multi-label classifiers by a large margin, in terms of prediction performance, as well as training time.

==> notes.txt <==
karbord-ha:
1. multi-label text classification (Katakis et al., 2008)
2. automated image annotation (Kong et al., 2014) -> haman cite{mpu}
3. protein function prediction (Alaydie, 2012).
4. recognition of facial action units (AUs) in facial
images.
5. 


- matrix-hay X_{NxF} , Y_{NxF} , ... ra dar jadval e notaiton ezafeh kon.
- behtar nist be jay 'latent space', az 'embedding space' ya ... estefaadeh shavad?
- marja mc1: https://papers.nips.cc/paper/4419-matrix-completion-for-multi-label-image-classification.pdf
  marja IrMMC: Low-Rank Multi-View Learning in Matrix Completion for Multi-Label Image Classification


